RAMA: A Rapid Multicut Algorithm on GPU

We propose a highly parallel primal-dual algorithm for the multicut (a.k.a. correlation clustering) problem, a classical graph clustering problem widely used in machine learning and computer vision. Our algorithm consists of three steps executed recursively: (1) Finding conflicted cycles that correspond to violated inequalities of the underlying multicut relaxation, (2) Performing message passing between the edges and cycles to optimize the Lagrange relaxation coming from the found violated cycles producing reduced costs and (3) Contracting edges with high reduced costs through matrix-matrix multiplications. Our algorithm produces primal solutions and lower bounds that estimate the distance to optimum. We implement our algorithm on GPUs and show resulting one to two orders-of-magnitudes improvements in execution speed without sacrificing solution quality compared to traditional sequential algorithms that run on CPUs. We can solve very large scale benchmark problems with up to $\mathcal{O}(10^8)$ variables in a few seconds with small primal-dual gaps. Our code is available at https://github.com/pawelswoboda/RAMA.

==> Figures/ff_comparison.csv <==
Instance,Serial GAEC cost,Serial GAEC time (ms),Serial GAEC (s),Parallel primal cost,Parallel (ms),Parallel primal (s),Parallel primal w. repam cost,Parallel w. repam (ms),Parallel primal w. repam (s),Best LB,ICP-5cycle(ms),ICP-5cycle(s),ICP-5cyc (val),Parallel primal speed up,Parallel primal w. reparam speed-up,Parallel dual cost,Parallel dual time (ms),Parallel dual time (s),Parallel dual gap perc.,ICP dual gap perc.,Parallel dual speed-up,Serial primal gap perc.,Parallel primal gap perc.,Parallel primal w. reparam gap perc.
medA,-535228,4117,4.12,-527192.4907,252,0.25,-534494.4623,628,0.63,0,5208,5.208,-536257,16.3,6.6,-536159.31,191,0.191,0.174,0.192,27.3,0.19,1.69,0.33
medB,-2141350,4220,4.22,-2017754.755,189,0.19,-2135154.858,727,0.73,0,13767,13.767,-2146030,22.3,5.8,-2146361.25,278,0.278,0.234,0.219,49.5,0.22,5.98,0.51
medC,-90732.5,5693,5.69,-86970.71292,252,0.25,-90304.09353,871,0.87,0,14969,14.969,-91676.6,22.6,6.5,-91697.66,341,0.341,1.064,1.041,43.9,1.03,5.13,1.5
L0,-151687,1239942,1239.94,-140715.5042,12166,12.17,-149168.3512,29264,29.26,0,5752296,5752.296,-153855,101.9,42.4,-154215.83,13390,13.39,1.667,1.429,429.6,1.41,8.54,3.05
L1,-151233,81141,81.14,-146357.8406,2377,2.38,-148746.6928,6311,6.31,0,256239,256.239,-151582,34.1,12.9,-151663.75,1478,1.478,0.285,0.231,173.4,0.23,3.45,1.87
L2,-151053,40350,40.35,-147671.078,1860,1.86,-149148.2558,4567,4.57,0,99105,99.105,-151267,21.7,8.8,-151425.94,794,0.794,0.247,0.142,124.8,0.14,2.38,1.4
L3,-150930,24870,24.87,-148505.7334,1753,1.75,-150343.9753,4086,4.09,0,45929,45.929,-151064,14.2,6.1,-151203.41,518,0.518,0.181,0.089,88.7,0.09,1.69,0.48
L4,-150873,14318,14.32,-144501.0402,1064,1.06,-150192.2778,4215,4.22,0,21069,21.069,-150932,13.5,3.4,-151011.77,419,0.419,0.092,0.039,50.3,0.04,4.26,0.49


==> Figures/scatterplots/cityscapes/cityscapes_5_10_10_only_lb.csv <==
instance_name,primal_cost,dual_cost,runtime
1.txt,0.,-1794946.3754228884,2638
10.txt,0.,-2250390.5003938456,2684
11.txt,0.,-2172794.250487583,2617
12.txt,0.,-2575297.750200437,2576
13.txt,0.,-2324808.5002914155,2566
14.txt,0.,-2063100.250285875,2616
15.txt,0.,-1662538.2504797599,2687
16.txt,0.,-1499871.1254334832,2612
17.txt,0.,-1648245.7503422103,2775
18.txt,0.,-2890332.250570057,2908
19.txt,0.,-2126421.0004170802,2722
2.txt,0.,-2079733.625285432,2639
20.txt,0.,-2590774.5005036215,2573
21.txt,0.,-1791503.6253513382,2522
22.txt,0.,-2332839.000479379,2701
23.txt,0.,-1713429.5002966565,2633
24.txt,0.,-1831631.7504131491,2791
25.txt,0.,-2522718.000413101,2659
26.txt,0.,-2267938.0004096897,2594
27.txt,0.,-2294153.750311882,2622
28.txt,0.,-2487525.7505203635,2693
29.txt,0.,-2051780.875421552,2652
3.txt,0.,-1938739.7505835067,2610
30.txt,0.,-2401939.250276552,2584
31.txt,0.,-945167.3128398965,2505
32.txt,0.,-1764317.5005380674,2648
33.txt,0.,-2164658.2503695893,2704
34.txt,0.,-1321746.1252253372,2485
35.txt,0.,-1063125.750371279,2571
36.txt,0.,-1592791.2503454778,2605
37.txt,0.,-1043895.6876774521,2505
38.txt,0.,-1081858.250172222,2624
39.txt,0.,-963596.3752130239,2567
4.txt,0.,-2283567.5004417626,2643
40.txt,0.,-726075.6251755846,2389
41.txt,0.,-1639122.2503325322,2539
42.txt,0.,-836037.1879006005,2652
43.txt,0.,-1037668.3752632547,2522
44.txt,0.,-2096062.0004707908,2562
45.txt,0.,-2295595.000473881,2597
46.txt,0.,-2037325.125420444,2574
47.txt,0.,-2426642.5005015307,2553
48.txt,0.,-2287744.000411389,2642
49.txt,0.,-2160717.2504366892,2606
5.txt,0.,-2014850.8753756848,2593
50.txt,0.,-2576324.0004037283,2600
51.txt,0.,-1624055.7503992158,2463
52.txt,0.,-2109176.000420392,2516
53.txt,0.,-2180585.000512613,2658
54.txt,0.,-2127146.0003957576,2585
55.txt,0.,-1733696.3753305625,2609
56.txt,0.,-1966201.5002835682,2566
57.txt,0.,-1795829.5003552912,2500
58.txt,0.,-2052708.1254221592,2520
59.txt,0.,-2008927.375453304,2518
6.txt,0.,-1892485.3751778295,2743
7.txt,0.,-2206664.7506178273,2809
8.txt,0.,-1808867.8753345439,2645
9.txt,0.,-2475610.000286676,2578


==> Figures/scatterplots/cityscapes/cityscapes_5_10_10_only_lb_mean.csv <==
pc_50,pc_25,pc_75,dc_50,dc_25,dc_75,rt_50,rt_25,rt_75
0.,0.,0.,-2051780.875421552,-2275752.750425726,-1687983.8753882083,2606.,2566.,2650.


==> Figures/scatterplots/cityscapes/cityscapes_5_10_1_only_lb.csv <==
instance_name,primal_cost,dual_cost,runtime
1.txt,0.,-1815646.6269469096,279
10.txt,0.,-2262645.751823225,359
11.txt,0.,-2186133.0020277477,240
12.txt,0.,-2582038.501573584,362
13.txt,0.,-2334411.002002335,252
14.txt,0.,-2076450.2518474534,252
15.txt,0.,-1677600.8764821691,241
16.txt,0.,-1515555.6268759826,288
17.txt,0.,-1658626.1260748021,343
18.txt,0.,-2909339.5025525503,261
19.txt,0.,-2144142.2516624033,247
2.txt,0.,-2092311.0019532738,241
20.txt,0.,-2604852.0016421815,269
21.txt,0.,-1803279.87658876,362
22.txt,0.,-2351241.2521918514,276
23.txt,0.,-1727921.5014954482,262
24.txt,0.,-1855172.87695678,269
25.txt,0.,-2536367.25147597,252
26.txt,0.,-2281392.501286112,238
27.txt,0.,-2307104.7515604636,315
28.txt,0.,-2502662.5018405924,270
29.txt,0.,-2068060.3771146603,385
3.txt,0.,-1952996.0015236714,239
30.txt,0.,-2414833.501765229,242
31.txt,0.,-964218.1886430812,278
32.txt,0.,-1782879.1276162104,263
33.txt,0.,-2176104.7512184284,409
34.txt,0.,-1328686.751257955,242
35.txt,0.,-1071993.250859236,226
36.txt,0.,-1604588.8762937693,240
37.txt,0.,-1052323.3769175182,232
38.txt,0.,-1096307.0020234012,245
39.txt,0.,-973254.1265470884,289
4.txt,0.,-2300382.50224208,266
40.txt,0.,-732037.5012448534,227
41.txt,0.,-1651611.2514477652,241
42.txt,0.,-854926.0013989378,263
43.txt,0.,-1044059.3762011372,249
44.txt,0.,-2109566.5014293506,237
45.txt,0.,-2312506.7521577696,260
46.txt,0.,-2049898.5014634277,277
47.txt,0.,-2439110.0014959606,241
48.txt,0.,-2298819.0012670886,287
49.txt,0.,-2172221.5014143926,238
5.txt,0.,-2027495.751332093,238
50.txt,0.,-2590128.251664649,280
51.txt,0.,-1630665.876145306,258
52.txt,0.,-2119708.7513193283,372
53.txt,0.,-2194788.501743829,243
54.txt,0.,-2137199.5014630524,236
55.txt,0.,-1746634.2513326097,268
56.txt,0.,-1979035.7515736837,240
57.txt,0.,-1809403.001210107,250
58.txt,0.,-2063356.3762781748,237
59.txt,0.,-2018768.0013429427,236
6.txt,0.,-1900486.5011213263,393
7.txt,0.,-2227811.0020561153,278
8.txt,0.,-1825718.5015030243,278
9.txt,0.,-2490210.501739435,243


==> Figures/scatterplots/cityscapes/cityscapes_5_10_1_only_lb_mean.csv <==
pc_50,pc_25,pc_75,dc_50,dc_25,dc_75,rt_50,rt_25,rt_75
0.,0.,0.,-2063356.3762781748,-2290105.7512766,-1702761.1889888085,258.,241.,278.


==> Figures/scatterplots/cityscapes/cityscapes_5_10_5_only_lb.csv <==
instance_name,primal_cost,dual_cost,runtime
1.txt,0.,-1799088.0006729376,1441
10.txt,0.,-2252225.500519138,1394
11.txt,0.,-2174758.5007167635,1361
12.txt,0.,-2576040.7503657397,1304
13.txt,0.,-2325769.0003015622,1303
14.txt,0.,-2065198.1256862022,1298
15.txt,0.,-1665238.7505601645,1247
16.txt,0.,-1504515.8753321,1280
17.txt,0.,-1650749.2504009027,1289
18.txt,0.,-2893002.500317063,1503
19.txt,0.,-2130714.500562707,1392
2.txt,0.,-2081095.0002044772,1402
20.txt,0.,-2592681.750644154,1367
21.txt,0.,-1792911.500554377,1312
22.txt,0.,-2336809.750358144,1494
23.txt,0.,-1716539.750634117,1344
24.txt,0.,-1836589.125630342,1408
25.txt,0.,-2525653.7504958543,1264
26.txt,0.,-2272223.7502078377,1225
27.txt,0.,-2296694.2505370653,1290
28.txt,0.,-2491748.0004397826,1370
29.txt,0.,-2054442.875632346,1401
3.txt,0.,-1943021.2502790366,1335
30.txt,0.,-2403593.2505040616,1400
31.txt,0.,-947603.9380351453,1391
32.txt,0.,-1768398.6253666894,1371
33.txt,0.,-2167206.5004864777,1239
34.txt,0.,-1323337.250230568,1167
35.txt,0.,-1065245.125317567,1203
36.txt,0.,-1595559.0004665535,1361
37.txt,0.,-1045782.9376456535,1269
38.txt,0.,-1084092.1253934985,1407
39.txt,0.,-965269.125182059,1201
4.txt,0.,-2285910.000615314,1299
40.txt,0.,-727469.5627442184,1151
41.txt,0.,-1641811.2505681585,1316
42.txt,0.,-839350.5003304194,1410
43.txt,0.,-1039135.1252646071,1282
44.txt,0.,-2098990.2505470035,1336
45.txt,0.,-2298448.250571876,1258
46.txt,0.,-2039572.5005544988,1191
47.txt,0.,-2429026.000560734,1249
48.txt,0.,-2289647.5005473937,1330
49.txt,0.,-2162337.5006795223,1406
5.txt,0.,-2016611.2505446004,1352
50.txt,0.,-2578368.2506081946,1376
51.txt,0.,-1625162.2503623979,1288
52.txt,0.,-2110978.5004865765,1240
53.txt,0.,-2183879.0005600024,1221
54.txt,0.,-2128632.0004481967,1231
55.txt,0.,-1735645.5005355352,1245
56.txt,0.,-1968714.7503599562,1219
57.txt,0.,-1797814.500438424,1224
58.txt,0.,-2054558.5004439745,1196
59.txt,0.,-2010930.3755954867,1211
6.txt,0.,-1893317.375413797,1240
7.txt,0.,-2209518.500792044,1417
8.txt,0.,-1811011.3756880446,1446
9.txt,0.,-2477790.2505146423,1344


==> Figures/scatterplots/cityscapes/cityscapes_5_10_5_only_lb_mean.csv <==
pc_50,pc_25,pc_75,dc_50,dc_25,dc_75,rt_50,rt_25,rt_75
0.,0.,0.,-2054442.875632346,-2279066.8754115757,-1690889.2505971408,1304.,1242.5,1383.5


==> Figures/scatterplots/cityscapes/cityscapes_mst_two_stage_0_0_0_0_1.csv <==
instance_name,primal_cost,dual_cost,runtime
1.txt,-1507804.6560074505,-1850383.4220125894,439
10.txt,-2106084.343211163,-2301737.1762313414,523
11.txt,-1865643.784061321,-2215737.2840478425,451
12.txt,-2440990.239219354,-2605126.708216246,458
13.txt,-2181231.7950494275,-2363385.690029367,599
14.txt,-1827437.2278198146,-2110453.73189787,464
15.txt,-1408683.708062993,-1704094.6361229648,478
16.txt,-1286063.3621370508,-1543439.5790787623,379
17.txt,-1470015.356131238,-1675536.1991242215,437
18.txt,-2736162.204849423,-2946918.785835152,442
19.txt,-1821371.8489082982,-2176619.844777501,376
2.txt,-1839008.0640560682,-2113186.929023846,447
20.txt,-2356868.218360442,-2635974.3244044883,411
21.txt,-1568783.57496448,-1832396.538965196,417
22.txt,-2075669.759165409,-2397421.565148346,429
23.txt,-1433409.0538395816,-1757837.675844341,474
24.txt,-1428519.219050893,-1897188.1010282505,387
25.txt,-2279518.978773838,-2562442.6177769033,765
26.txt,-2074621.2949367315,-2303009.8878110363,480
27.txt,-2095425.5831001916,-2336808.88013334,493
28.txt,-2312141.515318495,-2537711.4523091787,571
29.txt,-1821619.1420918012,-2105749.8731335634,415
3.txt,-1685676.1689848145,-1980440.1409403645,448
30.txt,-2207973.0960722812,-2443025.3280698354,517
31.txt,-759021.2761118986,-1011146.12107318,418
32.txt,-1501321.638017837,-1833376.644926447,460
33.txt,-1953210.5669106531,-2196980.449927396,468
34.txt,-1229461.403915097,-1352048.0898902118,450
35.txt,-858134.4049851408,-1092129.6019548979,451
36.txt,-1337818.7209550152,-1625984.7569800077,426
37.txt,-900481.9139780551,-1083427.6429789294,410
38.txt,-872629.2970682159,-1141052.7681264055,415
39.txt,-805044.9039929959,-1009286.4400145157,446
4.txt,-2011973.0780448974,-2340662.984991678,421
40.txt,-651129.2798912659,-752574.5559008926,350
41.txt,-1370557.972048001,-1678629.2451755358,522
42.txt,-612825.9900459505,-897979.6270457652,419
43.txt,-857261.155062092,-1060431.208000518,383
44.txt,-1910765.8879065132,-2131704.5427945736,438
45.txt,-2016492.365161027,-2344968.4881988144,414
46.txt,-1782274.1250450527,-2076563.6619955432,437
47.txt,-2183981.6529839532,-2465544.357932279,469
48.txt,-2110790.127073928,-2321417.8100964795,685
49.txt,-1944269.1767201347,-2196968.22281943,478
5.txt,-1820483.2948044701,-2053127.0827575247,441
50.txt,-2347254.7577982424,-2620219.9607034447,425
51.txt,-1512612.0428156657,-1649640.6208242401,411
52.txt,-1887405.204001952,-2142229.1229923563,493
53.txt,-1923861.0108016995,-2222630.5008263025,510
54.txt,-1985408.709095801,-2159480.9171150625,445
55.txt,-1555466.410764626,-1768856.2877556763,416
56.txt,-1771113.3450302538,-2006445.24310366,455
57.txt,-1617053.3400237337,-1832474.1070065286,481
58.txt,-1863630.5429189203,-2085742.7388860811,476
59.txt,-1830422.242926105,-2040990.891948436,458
6.txt,-1705889.2779003698,-1925559.1078508254,445
7.txt,-1911984.3788311507,-2268591.818826277,431
8.txt,-1540313.694006212,-1859327.891054503,509
9.txt,-2198773.1297673555,-2522636.2468185565,416


==> Figures/scatterplots/cityscapes/cityscapes_mst_two_stage_0_0_0_0_1_mean.csv <==
pc_50,pc_25,pc_75,dc_50,dc_25,dc_75,rt_50,rt_25,rt_75,pc_mean,rt_mean
-1821619.1420918012,-2045556.8300488791,-1451712.2049854097,-2085742.7388860811,-2312213.848953758,-1730966.155983653,446.,418.5,477.,-1711387.0934165565,458.8474576271187


==> Figures/scatterplots/cityscapes/cityscapes_mst_two_stage_5_10_3_5_1.csv <==
instance_name,primal_cost,dual_cost,runtime
1.txt,-1699944.9849745254,-1815646.1269439738,1149
10.txt,-2187429.9582186667,-2262645.5018225852,1115
11.txt,-2059311.3470880904,-2186133.5020312695,1029
12.txt,-2538613.671186274,-2582038.7515716953,1122
13.txt,-2290869.296009006,-2334410.75200755,1076
14.txt,-1976680.4548832,-2076449.626840685,935
15.txt,-1586815.1731210537,-1677600.8764731544,1032
16.txt,-1419570.4711205477,-1515555.751864465,1020
17.txt,-1587497.7151578949,-1658626.3760641306,1231
18.txt,-2820477.5738285845,-2909339.5025498467,1088
19.txt,-2015174.5177860293,-2144142.001653482,1259
2.txt,-1992061.7350077955,-2092310.501953354,995
20.txt,-2516759.886371596,-2604852.2516412605,1047
21.txt,-1734602.6719402021,-1803279.7515951246,1005
22.txt,-2223327.4921577172,-2351242.2521813577,1044
23.txt,-1604938.8058452583,-1727921.501499885,992
24.txt,-1638175.0779632735,-1855172.1269625844,1012
25.txt,-2446322.7907750523,-2536367.751484231,1109
26.txt,-2191884.503836935,-2281394.2512777243,1144
27.txt,-2226842.936153354,-2307105.0015530623,1020
28.txt,-2416788.7293075323,-2502662.7518391563,1050
29.txt,-1951641.3031339652,-2068058.2521178366,1043
3.txt,-1849552.7149239252,-1952995.6265235217,1050
30.txt,-2333419.8930729325,-2414835.0017645066,1041
31.txt,-809583.3800749137,-964192.0011352364,1068
32.txt,-1602927.9929675409,-1782879.2526139817,1089
33.txt,-2098473.782928916,-2176103.751222977,1204
34.txt,-1269352.6789069914,-1328688.0012589395,964
35.txt,-1000871.315986122,-1071992.3758649055,1013
36.txt,-1495756.2979493255,-1604591.1262971596,1089
37.txt,-964997.8419697677,-1052338.7519320925,1046
38.txt,-945006.82008773,-1096310.7520522822,1026
39.txt,-865091.4289838576,-973252.7515409659,1037
4.txt,-2201983.0090251556,-2300382.0022276863,1048
40.txt,-689285.717919211,-732037.5012445132,921
41.txt,-1538918.4161613956,-1651611.0014434191,982
42.txt,-686118.1100641064,-854922.6263904861,1024
43.txt,-970635.7199988384,-1044058.6887010117,980
44.txt,-2031684.2897697585,-2109566.2514386578,1067
45.txt,-2199986.103147368,-2312511.002149988,1051
46.txt,-1960510.3719574362,-2049899.0014709742,1033
47.txt,-2353163.7049052035,-2439110.001491875,1068
48.txt,-2233770.393107934,-2298818.7512743417,1132
49.txt,-2088146.1108227323,-2172221.001414017,1110
5.txt,-1956527.9607591764,-2027495.8763286578,1066
50.txt,-2499152.6137179947,-2590130.251666796,1133
51.txt,-1591182.9298194565,-1630665.0011540658,1042
52.txt,-2050312.328039744,-2119709.001321559,1555
53.txt,-2080179.9418585482,-2194787.751758079,1103
54.txt,-2078916.6801145962,-2137199.501469958,1020
55.txt,-1676666.6837224413,-1746633.7513393175,986
56.txt,-1889434.6610844792,-1979027.0015796807,1003
57.txt,-1731641.6379645355,-1809403.2512110616,1371
58.txt,-2011781.6548771937,-2063356.5012831823,1079
59.txt,-1919467.2039145445,-2018768.0013429287,1062
6.txt,-1852963.8338722633,-1900486.7511278023,1005
7.txt,-2111796.9438360888,-2227812.002057951,1048
8.txt,-1728258.341042947,-1825718.751505881,994
9.txt,-2404037.3088649055,-2490210.751748654,1295


==> Figures/scatterplots/cityscapes/cityscapes_mst_two_stage_5_10_3_5_1_mean.csv <==
pc_50,pc_25,pc_75,dc_50,dc_25,dc_75,rt_50,rt_25,rt_75,pc_mean,rt_mean
-1960510.3719574362,-2195935.303492151,-1597055.4613934988,-2063356.5012831823,-2290106.501276033,-1702761.1889865198,1048.,1020.,1096.,-1845716.7443065532,1073.2542372881355


==> Figures/scatterplots/cityscapes/cityscapes_mst_two_stage_5_10_5_10_1.csv <==
instance_name,primal_cost,dual_cost,runtime
1.txt,-1722073.0990001042,-1815647.251940196,2160
10.txt,-2191354.930253705,-2262645.7518204954,2076
11.txt,-2083264.3890454352,-2186134.0020260997,2071
12.txt,-2547196.0312011475,-2582039.001564441,2156
13.txt,-2298556.492047432,-2334411.0020064525,2131
14.txt,-1996866.3189202705,-2076450.1268494804,1851
15.txt,-1596993.310118985,-1677600.8764935592,2021
16.txt,-1437297.046091368,-1515555.5018654724,2076
17.txt,-1601344.2481551245,-1658626.2510683555,2256
18.txt,-2835352.054832354,-2909340.252554459,2015
19.txt,-2043553.5517338468,-2144142.7516628234,2124
2.txt,-1998468.7470490537,-2092311.3769520826,1934
20.txt,-2537081.6254119463,-2604852.001650896,2149
21.txt,-1750552.5549762738,-1803279.8765997328,2035
22.txt,-2243053.1841505114,-2351242.00217766,2008
23.txt,-1631232.9028700334,-1727921.5014936458,2016
24.txt,-1677785.5460165164,-1855172.251961185,1978
25.txt,-2468939.520811926,-2536367.251479655,2332
26.txt,-2206075.3738481603,-2281393.7512847325,2143
27.txt,-2233243.020130434,-2307105.251556267,2085
28.txt,-2426106.463275425,-2502662.5018203147,2494
29.txt,-1973512.2521579496,-2068058.5021188958,1971
3.txt,-1864025.2579340618,-1952995.5015224884,2031
30.txt,-2342406.804043236,-2414831.7517693006,2089
31.txt,-838623.0560508074,-964209.0011306799,1867
32.txt,-1640499.5599439046,-1782879.2526058583,2083
33.txt,-2113830.537931628,-2176103.7512178514,2089
34.txt,-1280112.1698986765,-1328687.0012661768,1918
35.txt,-1012605.9939361057,-1071992.2508557942,2199
36.txt,-1517646.8709566614,-1604591.3762875677,2208
37.txt,-973652.6619836731,-1052337.1269238952,2038
38.txt,-983138.5681175957,-1096308.7520479942,2061
39.txt,-862643.6730166099,-973253.1890445766,1900
4.txt,-2217848.1050278987,-2300382.7522461545,3892
40.txt,-697856.5718933488,-732037.5012530757,1708
41.txt,-1555530.817134404,-1651611.0014545699,2022
42.txt,-714609.3410189023,-854924.5638986772,1875
43.txt,-982904.2559497528,-1044057.6887003881,1974
44.txt,-2044955.5827915543,-2109566.5014450415,2218
45.txt,-2218445.9282418555,-2312511.002160041,2240
46.txt,-1987143.845965398,-2049899.001457749,2158
47.txt,-2369605.6819417225,-2439109.7514959974,2189
48.txt,-2242784.1711207107,-2298816.5012757005,2632
49.txt,-2106728.7838248303,-2172220.7514111046,3525
5.txt,-1967605.2027618652,-2027495.751328506,2329
50.txt,-2523547.6457257783,-2590132.2516678153,2222
51.txt,-1591947.768833409,-1630665.5011518737,2129
52.txt,-2059619.612037687,-2119709.251317973,3485
53.txt,-2105657.0708173728,-2194793.0017565535,2160
54.txt,-2086955.9541129982,-2137199.5014597927,2049
55.txt,-1687462.6337288609,-1746634.0013455763,2288
56.txt,-1906514.838100586,-1979026.50157677,1980
57.txt,-1747413.5899869408,-1809404.2512095748,2044
58.txt,-2014278.0538963177,-2063356.6262877686,2296
59.txt,-1954875.1469486826,-2018768.1263382724,2651
6.txt,-1863168.020823666,-1900486.6261133675,2120
7.txt,-2120128.8488413985,-2227811.502062274,2107
8.txt,-1745551.2681079288,-1825718.7515034568,2210
9.txt,-2421210.5148170646,-2490210.5017343876,2095


==> Figures/scatterplots/cityscapes/cityscapes_mst_two_stage_5_10_5_10_1_mean.csv <==
pc_50,pc_25,pc_75,dc_50,dc_25,dc_75,rt_50,rt_25,rt_75,pc_mean,rt_mean
-1987143.845965398,-2211961.7394380295,-1616288.575512579,-2063356.6262877686,-2290105.1262802165,-1702761.1889936025,2095.,2021.5,2209.,-1862092.1537349473,2189.2033898305085


==> Figures/scatterplots/cityscapes/cs_bec.csv <==
name,cost,ms,PC50,PC25,PC75,RT50,RT25,RT75
10.txt,-1898620,36622,-1719200,-1929140,-1357115,36380,36175,36740
11.txt,-1800540,36417,,,,,,
12.txt,-2410470,36819,,,,,,
13.txt,-2174920,37091,,,,,,
14.txt,-1621600,36362,,,,,,
15.txt,-1354450,36186,,,,,,
16.txt,-1231290,36250,,,,,,
17.txt,-1330380,36543,,,,,,
18.txt,-2647500,35961,,,,,,
19.txt,-1774090,35840,,,,,,
1.txt,-1451620,35858,,,,,,
20.txt,-2290810,36344,,,,,,
21.txt,-1524620,36164,,,,,,
22.txt,-1956210,36100,,,,,,
23.txt,-1426690,36222,,,,,,
24.txt,-1197430,36299,,,,,,
25.txt,-2251500,36346,,,,,,
26.txt,-1932270,36372,,,,,,
27.txt,-1989980,36363,,,,,,
28.txt,-2238500,36225,,,,,,
29.txt,-1705450,36400,,,,,,
2.txt,-1746280,35932,,,,,,
30.txt,-2132890,36088,,,,,,
31.txt,-624088,37098,,,,,,
32.txt,-1359780,35833,,,,,,
33.txt,-1871930,36152,,,,,,
34.txt,-1142650,36752,,,,,,
35.txt,-763214,36804,,,,,,
36.txt,-1094560,36457,,,,,,
37.txt,-665992,36721,,,,,,
38.txt,-668149,36550,,,,,,
39.txt,-744373,37143,,,,,,
3.txt,-1625550,36042,,,,,,
40.txt,-541980,37152,,,,,,
41.txt,-1201920,36384,,,,,,
42.txt,-500579,36324,,,,,,
43.txt,-778775,36463,,,,,,
44.txt,-1749300,35898,,,,,,
45.txt,-1927470,35970,,,,,,
46.txt,-1699940,35853,,,,,,
47.txt,-2164100,36254,,,,,,
48.txt,-1990230,36396,,,,,,
49.txt,-1914120,36902,,,,,,
4.txt,-1930810,36933,,,,,,
50.txt,-2181910,37201,,,,,,
51.txt,-1432960,36728,,,,,,
52.txt,-1739850,36703,,,,,,
53.txt,-1756820,36199,,,,,,
54.txt,-1922040,36776,,,,,,
55.txt,-1513400,37339,,,,,,
56.txt,-1728450,37415,,,,,,
57.txt,-1534100,37352,,,,,,
58.txt,-1799510,36380,,,,,,
59.txt,-1657000,36054,,,,,,
5.txt,-1719200,36383,,,,,,
6.txt,-1710970,36701,,,,,,
7.txt,-1847120,36113,,,,,,
8.txt,-1471380,36814,,,,,,
9.txt,-2105520,36281,,,,,,


==> Figures/scatterplots/cityscapes/cs_bec_mean.csv <==
PC50,PC25,PC75,RT50,RT25,RT75
-1719200,-1929140,-1357115,36380,36175,36740


==> Figures/scatterplots/cityscapes/cs_gef.csv <==
10.txt,-2163620,14473
11.txt,-2039620,14087
12.txt,-2509430,13933
13.txt,-2247710,14047
14.txt,-1937690,13959
15.txt,-1570790,14051
16.txt,-1434370,13886
17.txt,-1451200,13677
18.txt,-2811590,14226
19.txt,-1992130,14180
1.txt,-1653630,14294
20.txt,-2492970,14272
21.txt,-1672950,14422
22.txt,-2223070,14061
23.txt,-1614360,13912
24.txt,-1548470,14414
25.txt,-2437050,14228
26.txt,-2193900,14005
27.txt,-2224640,13772
28.txt,-2425910,14246
29.txt,-1314780,13833
2.txt,-1886620,13682
30.txt,-2273010,13762
31.txt,-654733,13687
32.txt,-1227300,13656
33.txt,-1287670,13900
34.txt,-1270100,13528
35.txt,-985852,13477
36.txt,-1331300,13955
37.txt,-710860,13763
38.txt,-814078,13873
39.txt,-835383,13695
3.txt,-1717160,13918
40.txt,-667211,13569
41.txt,-1393730,13907
42.txt,-345004,13603
43.txt,-930303,13682
44.txt,-2001400,13928
45.txt,-2101610,14066
46.txt,-1972510,14016
47.txt,-2293710,14008
48.txt,-2180410,13896
49.txt,-2064640,13891
4.txt,-2171010,14057
50.txt,-2329540,13938
51.txt,-1575010,13602
52.txt,-2024660,13743
53.txt,-2095210,13749
54.txt,-2068330,13918
55.txt,-1503120,13862
56.txt,-1870730,13871
57.txt,-1607720,13934
58.txt,-1815040,13700
59.txt,-1280370,13646
5.txt,-1874470,13943
6.txt,-1812510,13804
7.txt,-2090970,14363
8.txt,-1593150,13922
9.txt,-2244380,14276


==> Figures/scatterplots/cityscapes/cs_gef_mean.csv <==
PC_50,PC_25,PC_75,RT_50,RT_25,RT_75
-1870730,-2167315,-1414050,13918,13755.5,14054


==> Figures/scatterplots/cityscapes/gaec_cityscapes.csv <==
instance_name,primal_cost,runtime
1.txt,-1706180,13225
10.txt,-2178080,13136
11.txt,-2070360,13209
12.txt,-2527320,13080
13.txt,-2282540,13091
14.txt,-1958440,13040
15.txt,-1581680,13208
16.txt,-1433600,13118
17.txt,-1570640,13055
18.txt,-2825740,13143
19.txt,-2019750,13140
2.txt,-1969120,12713
20.txt,-2513880,13292
21.txt,-1708710,13220
22.txt,-2244410,12979
23.txt,-1620470,12865
24.txt,-1589200,13017
25.txt,-2453700,13158
26.txt,-2207860,13017
27.txt,-2224620,12795
28.txt,-2435390,13117
29.txt,-1905880,12888
3.txt,-1803100,12878
30.txt,-2320870,12755
31.txt,-756978,13004
32.txt,-1445770,12808
33.txt,-2091660,12849
34.txt,-1279340,12636
35.txt,-998587,12592
36.txt,-1501140,12824
37.txt,-717563,12702
38.txt,-899745,12654
39.txt,-863608,12899
4.txt,-2199610,12936
40.txt,-668918,12727
41.txt,-1508520,12902
42.txt,-419270,12789
43.txt,-946117,12894
44.txt,-2037140,13028
45.txt,-2152640,12995
46.txt,-1981280,13012
47.txt,-2330880,13019
48.txt,-2218150,12809
49.txt,-2091500,12809
5.txt,-1945120,13092
50.txt,-2455070,12846
51.txt,-1586380,12680
52.txt,-2044830,12849
53.txt,-2106330,12744
54.txt,-2083700,12935
55.txt,-1678670,12957
56.txt,-1879400,12898
57.txt,-1727670,12876
58.txt,-2015270,12799
59.txt,-1934180,12597
6.txt,-1830010,12934
7.txt,-2110100,13253
8.txt,-1713850,12906
9.txt,-2406600,13119


==> Figures/scatterplots/cityscapes/gaec_cityscapes_mean.csv <==
median_pc,pc_25,pc_75,median_runtime,rt_25,rt_75
-1958440,-2188845,-1584030,12934,12809,13085.5


==> Figures/scatterplots/cityscapes/icp_cityscapes.csv <==
instance_name,dual_cost,runtime
1.txt,-1799150.00,38920
10.txt,-2253920.00,44079
11.txt,-2176370.00,42991
12.txt,-2577700.00,40556
13.txt,-2327810.00,38357
14.txt,-2066720.00,50192
15.txt,-1666110.00,38443
16.txt,-1503600.00,38004
17.txt,-1651910.00,37439
18.txt,-2896920.00,50472
19.txt,-2131340.00,50288
2.txt,-2083330.00,49247
20.txt,-2594830.00,40767
21.txt,-1794130.00,30233
22.txt,-2338160.00,47375
23.txt,-1717450.00,42696
24.txt,-1836510.00,48402
25.txt,-2526950.00,44877
26.txt,-2272630.00,42924
27.txt,-2298520.00,50141
28.txt,-2492800.00,42112
29.txt,-2056810.00,45082
3.txt,-1942650.00,43479
30.txt,-2405000.00,46488
31.txt,-950382.00,29223
32.txt,-1771270.00,45941
33.txt,-2168510.00,42401
34.txt,-1324430.00,34649
35.txt,-1066030.00,32823
36.txt,-1596710.00,45813
37.txt,-1046500.00,37830
38.txt,-1088280.00,35213
39.txt,-966845.00,31202
4.txt,-2287700.00,45295
40.txt,-728165.00,24401
41.txt,-1642590.00,38889
42.txt,-839831.00,31134
43.txt,-1039930.00,26457
44.txt,-2100560.00,41176
45.txt,-2300260.00,44681
46.txt,-2041510.00,45043
47.txt,-2431070.00,40739
48.txt,-2290930.00,45422
49.txt,-2164090.00,44133
5.txt,-2018420.00,38380
50.txt,-2580210.00,49218
51.txt,-1626600.00,30424
52.txt,-2112960.00,42618
53.txt,-2185280.00,48696
54.txt,-2130900.00,39245
55.txt,-1737400.00,38219
56.txt,-1969530.00,37898
57.txt,-1798600.00,37671
58.txt,-2055860.00,41558
59.txt,-2012240.00,45835
6.txt,-1894650.00,36280
7.txt,-2212230.00,44995
8.txt,-1812420.00,42677
9.txt,-2479600.00,46341


==> Figures/scatterplots/cityscapes/icp_cityscapes_mean.csv <==
dc_50,dc_25,dc_75,rt_50,rt_25,rt_75
-2055860,-2280165,-1691780,42401,37951,45358.5


==> Figures/scatterplots/cityscapes/kl_cityscapes.csv <==
instance name,primal cost,runtime
1.txt,-1728460,79565028
10.txt,-2205050,29271940
11.txt,-2101530,51029466
12.txt,-2546890,72128865
13.txt,-2299290,75509654
14.txt,-1998010,25741489
15.txt,-1595330,48384399
16.txt,-1442990,55815793
17.txt,-1597650,36887485
18.txt,-2842110,133397300
19.txt,-2050410,46061846
2.txt,-1973150,26624124
20.txt,-2548410,88628101
21.txt,-1759940,109570074
22.txt,-2256640,19136345
23.txt,-1626460,21072316
24.txt,-1703420,85234019
25.txt,-2471290,51854978
26.txt,-2219460,54768938
27.txt,-2253270,31908027
28.txt,-2446340,55721287
29.txt,-1951500,31673174
3.txt,-1827390,49237169
30.txt,-2341460,22354368
31.txt,-781528,23506973
32.txt,-1492130,11187615
33.txt,-2125980,40206900
34.txt,-1289320,13440637
35.txt,-1016470,7087597
36.txt,-1525760,28575975
37.txt,-742097,9088014
38.txt,-979149,18132816
39.txt,-865770,11863951
4.txt,-2224140,78492434
40.txt,-704843,9107799
41.txt,-1546380,26624230
42.txt,-685703,63324613
43.txt,-978019,21707405
44.txt,-2050150,46369077
45.txt,-2236560,36186693
46.txt,-1996060,30812601
47.txt,-2357300,32139112
48.txt,-2234190,49540091
49.txt,-2112340,36995640
5.txt,-1972810,69630180
50.txt,-2525350,34821357
51.txt,-1598780,77070748
52.txt,-2062710,48506250
53.txt,-2119730,43329540
54.txt,-2097700,60315322
55.txt,-1688950,46732260
56.txt,-1912380,116238365
57.txt,-1749500,151110314
58.txt,-2025190,18323559
59.txt,-1955690,23189604
6.txt,-1858580,47387283
7.txt,-2136880,56218011
8.txt,-1746250,29845099
9.txt,-2427830,55078870


==> Figures/scatterplots/cityscapes/kl_cityscapes_mean.csv <==
pc_50,pc_25,pc_75,rt_50,rt_25,rt_75
-1973150,-2221800,-1598215,43329540,26182806.5,56016902


==> Figures/scatterplots/cremi/CREMI_mst_thresh_new_param_5_10_3_5_1.csv <==
instance_name,primal_cost,dual_cost,runtime,color,num_edges
instance_fraction_0.01.txt,-555181.927,-599371.5,633,0,3703429
instance_fraction_0.05.txt,-11655675.24,-12067991.01,3040,1,30914790
instance_fraction_0.1.txt,-23178673.3,-23716884.01,5372,2,64273800
instance_fraction_0.25.txt,-59763672.17,-60582520.03,12175,3,169910665
instance_fraction_0.5.txt,-118278136.1,-120593224.1,22594,4,342265550
instance_fraction_0.75.txt,-187071015.3,-190421456.1,36736,5,520180270


==> Figures/scatterplots/cremi/CREMI_mst_thresh_new_param_5_10_5_only_lb.csv <==
instance_name,primal_cost,dual_cost,runtime, color
instance_fraction_0.01.txt,0.,-597362.1250629674,774, 0
instance_fraction_0.05.txt,0.,-11992562.00274054,4637, 1
instance_fraction_0.1.txt,0.,-23613492.004479565,7685, 2
instance_fraction_0.25.txt,0.,-60396752.00607767,17002, 3
instance_fraction_0.5.txt,0.,-120090880.0232962,33092, 4
instance_fraction_0.75.txt,0.,-189804661.65501112,45352, 5


==> Figures/scatterplots/cremi/gaec_cremi.csv <==
-562025,4442,0,3703429
-1.15E+07,41848,1,30914790
-2.30E+07,84987,2,64273800
-5.94E+07,356566,3,169910665
-1.17E+08,763914,4,342265550
-1.85E+08,1011243,5,520180270


==> Figures/scatterplots/fruitfly/fruitfly_0_0_0_0.csv <==
instance_name,primal_cost,dual_cost,runtime
0,-145689.02016878958,-160675.2650807749,24499
1,-149007.4313248733,-153422.06340724352,6838
3,-149866.5709708422,-151693.96420364102,3239
5,-533469.9970349539,-541487.0592924146,422
6,-2119395.260158943,-2181661.5188558903,599
7,-88749.93012755024,-95158.36188053885,1441


==> Figures/scatterplots/fruitfly/fruitfly_3_5_3_5.csv <==
instance_name,primal_cost,dual_cost,runtime
0,-150223.8726,-157860.9225,45860
1,-150768.5955,-152308.6877,13544
3,-150631.9824,-151512.0626,6357
5,-534694.0283,-537835.7515,784
6,-2137980.737,-2159750.751,1227
7,-90335.63838,-93401.14094,2370


==> Figures/scatterplots/fruitfly/fruitfly_5_10_1_only_lb.csv <==
instance_name,primal_cost,dual_cost,runtime
large_problem_L0.txt,0.,-154472.79754081817,10846
large_problem_L1.txt,0.,-151697.40636132588,1420
large_problem_L2.txt,0.,-151451.6875761128,785
large_problem_L3.txt,0.,-151226.10941658987,522
large_problem_L4.txt,0.,-151028.625023109,396


==> Figures/scatterplots/fruitfly/fruitfly_5_10_5_only_lb.csv <==
instance_name,primal_cost,dual_cost,runtime
0,0,-153541.2814,52797
1,0,-151567.5469,6743
3,0,-151166.5313,2408
5,0.,-535843.875070465,763
6,0.,-2145343.7500637355,747
7,0.,-91308.68753512876,1029


==> Figures/scatterplots/fruitfly/gaec_fruitfly.csv <==
instance_name,primal_cost,runtime
0,-151687,1239942
1,-151233,81141
3,-150930,24870
5,-535228,4117
6,-2141350,4220
7,-90732.5,5693


==> Figures/scatterplots/fruitfly/icp_fruitfly.csv <==
instance_name,dual_cost,runtime
0,-153855.00,5752296
1,-151582.00,256239
3,-151064.00,45929
5,-536257.00,5208
6,-2146030.00,13767
7,-91676.60,14969

